Nebular-Phase Spectra of Type Ia Supernovae from the Las Cumbres Observatory Global Supernova Project

The observed diversity in Type Ia supernovae (SNe Ia) -- the thermonuclear explosions of carbon-oxygen white dwarf stars used as cosmological standard candles -- is currently met with a variety of explosion models and progenitor scenarios. To help improve our understanding of whether and how often different models contribute to the occurrence of SNe Ia and their assorted properties, we present a comprehensive analysis of seven nearby SNe Ia. We obtained one to two epochs of optical spectra with Gemini Observatory during the nebular phase ($>$200 days past peak) for each of these events, all of which had time-series of photometry and spectroscopy at early times (the first $\sim$8 weeks after explosion). We use the combination of early- and late-time observations to assess the predictions of various models for the explosion (e.g., double-detonation, off-center detonation, stellar collisions), progenitor star (e.g., ejecta mass, metallicity), and binary companion (e.g., another white dwarf or a non-degenerate star). Overall, we find general consistency in our observations with spherically-symmetric models for SN Ia explosions, and with scenarios in which the binary companion is another degenerate star. We also present an in-depth analysis of SN 2017fzw, a member of the sub-group of SNe Ia which appear to be transitional between the subluminous "91bg-like" events and normal SNe Ia, and for which nebular-phase spectra are rare.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> abstract.txt <==
The observed diversity in Type Ia supernovae (SNe\,Ia) -- the thermonuclear explosions of carbon-oxygen white dwarf stars used as cosmological standard candles -- is currently met with a variety of explosion models and progenitor scenarios.
To help improve our understanding of whether and how often different models contribute to the occurrence of SNe\,Ia and their assorted properties, we present a comprehensive analysis of seven nearby SNe\,Ia.
We obtained one to two epochs of optical spectra with Gemini Observatory during the nebular phase ($>$200 days past peak) for each of these events, all of which had time-series of photometry and spectroscopy at early times (the first $\sim$8 weeks after explosion).
We use the combination of early- and late-time observations to assess the predictions of various models for the explosion (e.g., double-detonation, off-center detonation, stellar collisions), progenitor star (e.g., ejecta mass, metallicity), and binary companion (e.g., another white dwarf or a non-degenerate star).
Overall, we find general consistency in our observations with spherically-symmetric models for SN\,Ia explosions, and with scenarios in which the binary companion is another degenerate star.
We also present an in-depth analysis of SN\,2017fzw, a member of the sub-group of SNe\,Ia which appear to be transitional between the subluminous ``91bg-like" events and normal SNe\,Ia, and for which nebular-phase spectra are rare.

